Preparing for Performance Analysis at Exascale

Performance tools for emerging heterogeneous exascale platforms must address two principal challenges when analyzing execution measurements. First, measurement of large-scale executions may record mountains of performance data. Second, performance measurements for parallel programs are sparse in two ways: the set of metrics present for any context and the set of contexts present in different threads. For GPU-accelerated applications, an important source of sparsity is that none of the myriad of GPU metrics apply to any of the many CPU contexts. To address these challenges, we developed a novel streaming aggregation approach to postmortem analysis that employs both shared and distributed memory parallelism to aggregate sparse performance measurements from every rank, thread, and GPU stream of an application, and attributes heterogeneous call path profiles and traces to source code. Using the same amount of resources, our approach analyzes large-scale performance measurements of GPU-accelerated applications over an order of magnitude faster than HPCToolkit and its sparse analysis results are as much as three orders of magnitude smaller than HPCToolkit's dense representation of metrics.

==> timedata-2/amg-app.dat <==
threads app_time   ht1_space ht2_space sp_space  prof1_space prof2_space sc_space
8192    22.280492  551       605       662283    9448        550         1445
16384   22.997210  1189      1217      1343241   25738       1118        2937
32768   28.382141  2771      2778      nan       73833       2528        nan
65536   31.679390  6026      6291      nan       199462      5682        nan
262144  57.270057  37762     39145     nan       1279123     37469       nan


==> timedata-2/amg-prof.dat <==
threads profiles  prof1_time  prof2_time  sc_time    prof2_nglb_time
# pass 8, 1 node
128     8192      198.316087  25.771618   nan        26.020597
128     16384     362.228053  52.136669   nan        53.790858
128     32768     796.420552  120.168387  nan        nan
128     65536     1912.618392 260.604087  nan        260.834085
128     262144    timeout     1766.043269 nan        1749.230870
# pass 7, 8 nodes
1024    8192      131.554464  13.868615   nan        14.465667
1024    16384     188.981749  24.002526   nan        25.086115
1024    32768     309.136450  40.458091   nan        nan
1024    65536     531.357464  68.660189   nan        73.866266
1024    262144    timeout     342.198972  nan        351.508198
# pass 1-4
8192    8192      129.966541  noattempt   1005.066   noattempt
16384   16384     173.304048  noattempt   1167.683   noattempt
32768   32768     271.447     noattempt   noattempt  noattempt
65536   65536     412.762     noattempt   noattempt  noattempt
# special pass for 256k
16384   262144    878.031826  noattempt   nan  noattempt


==> timedata-2/lammps-app.dat <==
threads app_time   ht1_space ht2_space prof1_space prof2_space
1024    280        12572     4521      383503      5319
4096    390        78348     32852     2854309     36467


==> timedata-2/lammps-prof.dat <==
threads profiles  prof1_time  prof2_time
# pass 1: single node
63      1024      525.245630  44.984442
63      4096      2378.111159 189.585827
# pass 2: 4 nodes
#252     1024      419.006110  37.824502
#252     4096      1017.110005 89.564979
# pass 3: 8 nodes
504     1024      426.720983  31.824227
504     4096      873.766538  62.171886
# pass 4: 16 nodes
1008    1024      420.159344  29.561865
1008    4096      842.740337  53.494313
# pass 5: 64 nodes
#4032    1024      nan         32.314787
#4032    4096      noattempt   43.874526
# pass 6: 128 nodes
#8064    1024      nan         44.240413
#8064    4096      noattempt   69.008618


==> timedata-2/pelec-app.dat <==
threads app_time ht1_space ht2_space prof1_space prof2_space
1024    84       21701     2920      4913251     5401
4096    48       51885     4920      14662504    11647


==> timedata-2/pelec-prof.dat <==
threads profiles  prof1_time  prof2_time
# pass 1: single node
63      1024      4173.186785 71.540429
63      4096      9823.128582 120.780451
# pass 2: 4 nodes
#252     1024      2378.587780 66.724793
#252     4096      3378.080147 71.930463
# pass 3: 8 nodes
504     1024      2018.662862 59.973922
504     4096      2515.866529 51.999616
# pass 4: 16 nodes
1008    1024      noattempt   48.762149
#1008    4096      noattempt   40.567326
# pass 5: 64 nodes
#4032    1024      nan         49.216794
4032    4096      noattempt   41.352365
# pass 6: 128 nodes
#8064    1024      nan         96.575691
#8064    4096      noattempt   76.694989


==> timedata-2/prof.dat <==
appthreads factor prof1_time prof2_time
# pass -1, 1 thread
# These must be first and in this order to make automation in the Tex work
#65536      65536  83439.194882  5417.977430
#32768      32768  29945.247032  2385.183254
#16384      16384  8585.860096   1049.743638
#8192       8192   2459.163719   432.032334
65536      8192   nan  1844.734756
32768      4096   nan  725.155178
16384      2048   nan  296.595502
8192       1024   nan  122.932391
# pass 1, 512 nodes
65536      1      412.762    nan
# pass 2, 256 nodes
32768      1      271.447    nan
65536      2      400.436    nan
# pass 3, 128 nodes
16384      1      173.304048    nan
32768      2      248.877535    nan
65536      4      359.013762    nan
# pass 4, 64 nodes
8192       1      129.966541    nan
16384      2      175.357111    nan
32768      4      251.778250    nan
65536      8      368.772333    nan
# pass 5, 32 nodes
8192       2      130.256307    nan
16384      4      177.910634    nan
32768      8      258.573481    nan
# pass 6, 16 nodes
8192       4      128.879011    nan
16384      8      181.355794    nan
# pass 7, 8 nodes
8192       8      131.554464    21.663748
16384      16     188.981749    37.488067
32768      32     309.136450    50.680099
65536      64     531.357464    91.585070
262144     256    nan           nan
# pass 7.5, 4 nodes
8192       16     nan           23.137655
16384      32     nan           39.093845
32768      64     nan           71.812576
65536      128    nan           132.039839
262144     512    nan           nan
# pass 8, 1 node
8192       64     198.316087    37.618953
16384      128    362.228053    68.193478
32768      256    796.420552    136.369070
65536      512    1912.618392   301.840714
262144     1024   nan           nan



==> timedata-2/scout.dat <==
appthreads scout_time app_time  sp_time     ht1_space ht2_space sp_space prof1_space prof2_space sc_space
65536      nan        31.679390 nan         6026      6291      nan      199462      5682        nan
32768      nan        28.382141 nan         2771      2778      nan      73833       2528        nan
16384      1167.683   22.997210 328.534197  1189      1217      1343241  25738       1118        2937
8192       1005.066   22.280492 321.095175  551       605       662283   9448        550         1445
262144     nan        57.270057 nan         nan       39145     nan      nan         nan         nan

